Discovery of a thermonuclear Type I X-ray burst in infrared: new limits on the orbital period of 4U 1728-34

We report the detection of an infrared burst lagging a thermonuclear Type I X-ray burst from the accreting neutron star 4U 1728-34 (GX 354-0). Observations were performed simultaneously with XMM-Newton (0.7-12 keV), NuSTAR (3-79 keV) and HAWK-I@VLT (2.2$\mu$m). We measure a lag of $4.75 \pm 0.5$ s between the peaks of the emission in the two bands. Due to the length of the lag and the shape of the IR burst, we found that the most plausible cause for such a large delay is reprocessing of the Type I burst X-rays by the companion star. The inferred distance between the neutron star and the companion can be used to constrain the orbital period of the system, which we find to be larger than $\sim$ 66 minutes (or even $\gtrsim$ 2 hours, for a realistic inclination $< 75^\circ$). This is much larger than the current tentatively estimated period of $\sim 11$ minutes. We discuss the physical implications on the nature of the binary and conclude that most likely the companion of 4U 1728-34 is a helium star.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
